Effects of the photospheric cut-off on the p-mode frequency stability

Sub-photospheric acoustic resonators allow for the formation of standing p-mode oscillations by reflecting acoustic waves with frequencies below the acoustic cut-off frequency. We employ the Klein-Gordon equation with a piecewise acoustic potential to study the characteristic frequencies of intermediate-degree p-modes, modified by the cut-off effect. For a perfectly reflective photosphere, provided by the infinite value of the acoustic cut-off frequency, characteristic discrete frequencies of the trapped p-modes are fully prescribed by the width of the acoustic potential barrier. Finite values of the acoustic cut-off frequency result in the reduction of p-mode frequencies, associated with the decrease in the sound speed by the cut-off effect. For example, for a spherical degree of $\ell = 100$, characteristic p-mode frequencies are found to decrease by up to 200 $\mu$Hz and the effect is more pronounced for higher radial harmonics. The frequency separation between two consecutive radial harmonics is shown to behave non-asymptotically with non-uniform spacing in the radial harmonic number due to the cut-off effect. We also show how the 11-yr variability of the Sun's photospheric magnetic field can result in the p-mode frequency shifts through the link between the acoustic cut-off frequency and the plasma parameter $\beta$. Using this model, we readily reproduce the observed typical amplitudes of the p-mode frequency shift and its phase behaviour relative to other 11-yr solar cycle proxies. The use of the developed model for comparison with observations requires its generalisation for 2D effects, more realistic profiles of the acoustic potential, and broad-band stochastic drivers.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
